Targeting realistic geometry in Tokamak code Gysela

In magnetically confined plasmas used in Tokamak, turbulence is responsible for specific transport that limits the performance of this kind of reactors. Gyrokinetic simulations are able to capture ion and electron turbulence that give rise to heat losses, but require also state-of-the-art HPC techniques to handle computation costs. Such simulations are a major tool to establish good operating regime in Tokamak such as ITER, which is currently being built. Some of the key issues to address more realistic gyrokinetic simulations are: efficient and robust numerical schemes, accurate geometric description, good parallelization algorithms. The framework of this work is the Semi-Lagrangian setting for solving the gyrokinetic Vlasov equation and the Gyseka code. In this paper, a new variant for the interpolation method is proposed that can handle the mesh singularity in the poloidal plane at r=0 (polar system is used for the moment in Gysela). A non-uniform meshing of the poloidal plane is proposed instead of uniform one in order to save memory and computations. The interpolation method, the gyroaverage operator, and the Poisson solver are revised in order to cope with non-uniform meshes. A mapping that establish a bijection from polar coordinates to more realistic plasma shape is used to improve realism. Convergence studies are provided to establish the validity and robustness of our new approach.

==> poisson_tools/homogen_mesh.txt <==
 ===> BEGIN
 NR =                      4
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                      4
  Matrix size in theta       =                      8
  Matrix size tot            =                     32
  Number of non zeros values =                    144
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 1 %  3 %  5 %  7 %  9 %  10 %  12 %  14 %  16 %  18 %  20 %  22 %  25 %  28 %  31 %  34 %  36 %  39 %  43 %  47 %  55 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000069 s
Time spent in reordering of the initial matrix (reorder)         : 0.000657 s
Time spent in symbolic factorization (symbfct)                   : 0.002951 s
Time spent in data preparations for factorization (parlist)      : 0.000023 s
Time spent in copying matrix to internal data structure (A to LU): 0.000001 s
Time spent in factorization step (numfct)                        : 0.001588 s
Time spent in allocation of internal data structures (malloc)    : 0.001146 s
Time spent in additional calculations                            : 0.000172 s
Total time spent                                                 : 0.006607 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32
             number of non-zeros in A:      144
             number of non-zeros in A (%): 14.062500

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 128
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    22
             size of largest supernode:               10
             number of non-zeros in L:                229
             number of non-zeros in U:                105
             number of non-zeros in L+U:              334
             gflop   for the numerical factorization: 0.000002

             gflop/s for the numerical factorization: 0.001267
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.001058 s
Time spent in additional calculations                            : 0.000062 s
Total time spent                                                 : 0.001120 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32
             number of non-zeros in A:      144
             number of non-zeros in A (%): 14.062500

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 128
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    22
             size of largest supernode:               10
             number of non-zeros in L:                229
             number of non-zeros in U:                105
             number of non-zeros in L+U:              334
             gflop   for the numerical factorization: 0.000002

             gflop/s for the numerical factorization: 0.001267
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   0.222222222222222      Max error =   5.681408888946882E-002
 NR =                      8
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                      8
  Matrix size in theta       =                     16
  Matrix size tot            =                    128
  Number of non zeros values =                    608
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  5 %  7 %  10 %  13 %  16 %  19 %  25 %  28 %  32 %  37 %  42 %  48 %  52 %  53 %  68 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000034 s
Time spent in reordering of the initial matrix (reorder)         : 0.000469 s
Time spent in symbolic factorization (symbfct)                   : 0.000134 s
Time spent in data preparations for factorization (parlist)      : 0.000012 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.000915 s
Time spent in allocation of internal data structures (malloc)    : 0.000294 s
Time spent in additional calculations                            : 0.000101 s
Total time spent                                                 : 0.001959 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           128
             number of non-zeros in A:      608
             number of non-zeros in A (%): 3.710938

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 96
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    98
             size of largest supernode:               17
             number of non-zeros in L:                1340
             number of non-zeros in U:                870
             number of non-zeros in L+U:              2210
             gflop   for the numerical factorization: 0.000026

             gflop/s for the numerical factorization: 0.028268
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000093 s
Time spent in additional calculations                            : 0.000031 s
Total time spent                                                 : 0.000124 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           128
             number of non-zeros in A:      608
             number of non-zeros in A (%): 3.710938

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 96
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    98
             size of largest supernode:               17
             number of non-zeros in L:                1340
             number of non-zeros in U:                870
             number of non-zeros in L+U:              2210
             gflop   for the numerical factorization: 0.000026

             gflop/s for the numerical factorization: 0.028268
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   0.117647058823529      Max error =   1.395044306616722E-002
 NR =                     16
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                     16
  Matrix size in theta       =                     32
  Matrix size tot            =                    512
  Number of non zeros values =                   2496
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  8 %  9 %  10 %  11 %  12 %  14 %  15 %  16 %  18 %  19 %  21 %  23 %  26 %  28 %  30 %  34 %  40 %  45 %  54 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000142 s
Time spent in reordering of the initial matrix (reorder)         : 0.002053 s
Time spent in symbolic factorization (symbfct)                   : 0.000463 s
Time spent in data preparations for factorization (parlist)      : 0.000067 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.002300 s
Time spent in allocation of internal data structures (malloc)    : 0.000633 s
Time spent in additional calculations                            : 0.000312 s
Total time spent                                                 : 0.005970 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           512
             number of non-zeros in A:      2496
             number of non-zeros in A (%): 0.952148

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    398
             size of largest supernode:               46
             number of non-zeros in L:                7769
             number of non-zeros in U:                4797
             number of non-zeros in L+U:              12566
             gflop   for the numerical factorization: 0.000263

             gflop/s for the numerical factorization: 0.114550
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000976 s
Time spent in additional calculations                            : 0.000014 s
Total time spent                                                 : 0.000990 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           512
             number of non-zeros in A:      2496
             number of non-zeros in A (%): 0.952148

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    398
             size of largest supernode:               46
             number of non-zeros in L:                7769
             number of non-zeros in U:                4797
             number of non-zeros in L+U:              12566
             gflop   for the numerical factorization: 0.000263

             gflop/s for the numerical factorization: 0.114550
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   6.060606060606061E-002 Max error =   3.524403946246313E-003
 NR =                     32
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                     32
  Matrix size in theta       =                     64
  Matrix size tot            =                   2048
  Number of non zeros values =                  10112
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  33 %  34 %  35 %  37 %  39 %  42 %  45 %  47 %  49 %  54 %  59 %  74 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000196 s
Time spent in reordering of the initial matrix (reorder)         : 0.004749 s
Time spent in symbolic factorization (symbfct)                   : 0.000845 s
Time spent in data preparations for factorization (parlist)      : 0.000110 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.003171 s
Time spent in allocation of internal data structures (malloc)    : 0.000783 s
Time spent in additional calculations                            : 0.000427 s
Total time spent                                                 : 0.010281 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2048
             number of non-zeros in A:      10112
             number of non-zeros in A (%): 0.241089

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1576
             size of largest supernode:               89
             number of non-zeros in L:                40043
             number of non-zeros in U:                28947
             number of non-zeros in L+U:              68990
             gflop   for the numerical factorization: 0.002601

             gflop/s for the numerical factorization: 0.820256
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000302 s
Time spent in additional calculations                            : 0.000013 s
Total time spent                                                 : 0.000315 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2048
             number of non-zeros in A:      10112
             number of non-zeros in A (%): 0.241089

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1576
             size of largest supernode:               89
             number of non-zeros in L:                40043
             number of non-zeros in U:                28947
             number of non-zeros in L+U:              68990
             gflop   for the numerical factorization: 0.002601

             gflop/s for the numerical factorization: 0.820256
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   3.076923076923077E-002 Max error =   8.880700133824249E-004
 NR =                     64
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                     64
  Matrix size in theta       =                    128
  Matrix size tot            =                   8192
  Number of non zeros values =                  40704
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  39 %  40 %  42 %  43 %  44 %  45 %  48 %  50 %  51 %  54 %  55 %  58 %  65 %  75 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000786 s
Time spent in reordering of the initial matrix (reorder)         : 0.020290 s
Time spent in symbolic factorization (symbfct)                   : 0.002906 s
Time spent in data preparations for factorization (parlist)      : 0.000408 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.008703 s
Time spent in allocation of internal data structures (malloc)    : 0.002704 s
Time spent in additional calculations                            : 0.001596 s
Total time spent                                                 : 0.037393 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8192
             number of non-zeros in A:      40704
             number of non-zeros in A (%): 0.060654

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6328
             size of largest supernode:               175
             number of non-zeros in L:                177446
             number of non-zeros in U:                139972
             number of non-zeros in L+U:              317418
             gflop   for the numerical factorization: 0.018581

             gflop/s for the numerical factorization: 2.134966
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000437 s
Time spent in additional calculations                            : 0.000014 s
Total time spent                                                 : 0.000451 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8192
             number of non-zeros in A:      40704
             number of non-zeros in A (%): 0.060654

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6328
             size of largest supernode:               175
             number of non-zeros in L:                177446
             number of non-zeros in U:                139972
             number of non-zeros in L+U:              317418
             gflop   for the numerical factorization: 0.018581

             gflop/s for the numerical factorization: 2.134966
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   1.550387596899225E-002 Max error =   2.226198430097526E-004
 NR =                    128
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                    128
  Matrix size in theta       =                    256
  Matrix size tot            =                  32768
  Number of non zeros values =                 163328
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  51 %  53 %  54 %  56 %  57 %  61 %  62 %  73 %  90 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.003287 s
Time spent in reordering of the initial matrix (reorder)         : 0.098675 s
Time spent in symbolic factorization (symbfct)                   : 0.011862 s
Time spent in data preparations for factorization (parlist)      : 0.001414 s
Time spent in copying matrix to internal data structure (A to LU): 0.000001 s
Time spent in factorization step (numfct)                        : 0.034887 s
Time spent in allocation of internal data structures (malloc)    : 0.011015 s
Time spent in additional calculations                            : 0.006629 s
Total time spent                                                 : 0.167770 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32768
             number of non-zeros in A:      163328
             number of non-zeros in A (%): 0.015211

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    25185
             size of largest supernode:               388
             number of non-zeros in L:                922654
             number of non-zeros in U:                761902
             number of non-zeros in L+U:              1684556
             gflop   for the numerical factorization: 0.201546

             gflop/s for the numerical factorization: 5.777087
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.001427 s
Time spent in additional calculations                            : 0.000021 s
Total time spent                                                 : 0.001448 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32768
             number of non-zeros in A:      163328
             number of non-zeros in A (%): 0.015211

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    25185
             size of largest supernode:               388
             number of non-zeros in L:                922654
             number of non-zeros in U:                761902
             number of non-zeros in L+U:              1684556
             gflop   for the numerical factorization: 0.201546

             gflop/s for the numerical factorization: 5.777087
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   7.782101167315175E-003 Max error =   5.575540543789614E-005
 NR =                    256
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                    256
  Matrix size in theta       =                    512
  Matrix size tot            =                 131072
  Number of non zeros values =                 654336
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  57 %  58 %  59 %  60 %  61 %  63 %  65 %  66 %  68 %  72 %  73 %  79 %  86 %  92 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.014160 s
Time spent in reordering of the initial matrix (reorder)         : 0.456378 s
Time spent in symbolic factorization (symbfct)                   : 0.055423 s
Time spent in data preparations for factorization (parlist)      : 0.006514 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.145732 s
Time spent in allocation of internal data structures (malloc)    : 0.042001 s
Time spent in additional calculations                            : 0.029424 s
Total time spent                                                 : 0.749632 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           131072
             number of non-zeros in A:      654336
             number of non-zeros in A (%): 0.003809

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    100930
             size of largest supernode:               747
             number of non-zeros in L:                4327460
             number of non-zeros in U:                3690916
             number of non-zeros in L+U:              8018376
             gflop   for the numerical factorization: 1.723099

             gflop/s for the numerical factorization: 11.823756
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.006028 s
Time spent in additional calculations                            : 0.000055 s
Total time spent                                                 : 0.006083 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           131072
             number of non-zeros in A:      654336
             number of non-zeros in A (%): 0.003809

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    100930
             size of largest supernode:               747
             number of non-zeros in L:                4327460
             number of non-zeros in U:                3690916
             number of non-zeros in L+U:              8018376
             gflop   for the numerical factorization: 1.723099

             gflop/s for the numerical factorization: 11.823756
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   3.898635477582846E-003 Max error =   1.395014565996888E-005
 NR =                    512
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                    512
  Matrix size in theta       =                   1024
  Matrix size tot            =                 524288
  Number of non zeros values =                2619392
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  61 %  63 %  64 %  65 %  66 %  67 %  68 %  69 %  70 %  71 %  73 %  74 %  75 %  77 %  80 %  82 %  85 %  88 %  91 %  95 %  98 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.059770 s
Time spent in reordering of the initial matrix (reorder)         : 2.094926 s
Time spent in symbolic factorization (symbfct)                   : 0.261593 s
Time spent in data preparations for factorization (parlist)      : 0.023285 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.690144 s
Time spent in allocation of internal data structures (malloc)    : 0.162370 s
Time spent in additional calculations                            : 0.120975 s
Total time spent                                                 : 3.413063 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           524288
             number of non-zeros in A:      2619392
             number of non-zeros in A (%): 0.000953

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    403969
             size of largest supernode:               1560
             number of non-zeros in L:                20304619
             number of non-zeros in U:                17737377
             number of non-zeros in L+U:              38041996
             gflop   for the numerical factorization: 15.301699

             gflop/s for the numerical factorization: 22.171747
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.024806 s
Time spent in additional calculations                            : 0.000054 s
Total time spent                                                 : 0.024860 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           524288
             number of non-zeros in A:      2619392
             number of non-zeros in A (%): 0.000953

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    403969
             size of largest supernode:               1560
             number of non-zeros in L:                20304619
             number of non-zeros in U:                17737377
             number of non-zeros in L+U:              38041996
             gflop   for the numerical factorization: 15.301699

             gflop/s for the numerical factorization: 22.171747
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   1.951219512195122E-003 Max error =   3.489036032089388E-006
 NR =                   1024
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                   1024
  Matrix size in theta       =                   2048
  Matrix size tot            =                2097152
  Number of non zeros values =               10481664
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  56 %  57 %  58 %  59 %  60 %  61 %  62 %  63 %  66 %  68 %  71 %  73 %  75 %  77 %  78 %  82 %  84 %  88 %  92 %  96 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.246226 s
Time spent in reordering of the initial matrix (reorder)         : 10.385010 s
Time spent in symbolic factorization (symbfct)                   : 1.185810 s
Time spent in data preparations for factorization (parlist)      : 0.087478 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 3.302198 s
Time spent in allocation of internal data structures (malloc)    : 0.629325 s
Time spent in additional calculations                            : 0.509828 s
Total time spent                                                 : 16.345875 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2097152
             number of non-zeros in A:      10481664
             number of non-zeros in A (%): 0.000238

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1614550
             size of largest supernode:               3115
             number of non-zeros in L:                97026592
             number of non-zeros in U:                83555564
             number of non-zeros in L+U:              180582156
             gflop   for the numerical factorization: 133.463729

             gflop/s for the numerical factorization: 40.416635
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.101543 s
Time spent in additional calculations                            : 0.000057 s
Total time spent                                                 : 0.101600 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2097152
             number of non-zeros in A:      10481664
             number of non-zeros in A (%): 0.000238

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1614550
             size of largest supernode:               3115
             number of non-zeros in L:                97026592
             number of non-zeros in U:                83555564
             number of non-zeros in L+U:              180582156
             gflop   for the numerical factorization: 133.463729

             gflop/s for the numerical factorization: 40.416635
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   9.760858955588092E-004 Max error =   8.725069222670356E-007
 NR =                   2048
 ******* MATRIX CHARACTERISTICS *******
  Matrix size in r           =                   2048
  Matrix size in theta       =                   4096
  Matrix size tot            =                8388608
  Number of non zeros values =               41934848
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  61 %  62 %  63 %  64 %  65 %  66 %  67 %  68 %  69 %  70 %  71 %  72 %  73 %  74 %  75 %  76 %  77 %  78 %  79 %  80 %  82 %  83 %  84 %  86 %  87 %  88 %  89 %  91 %  93 %  95 %  97 %  98 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 1.021296 s
Time spent in reordering of the initial matrix (reorder)         : 52.810442 s
Time spent in symbolic factorization (symbfct)                   : 5.821787 s
Time spent in data preparations for factorization (parlist)      : 0.349633 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 17.038626 s
Time spent in allocation of internal data structures (malloc)    : 2.559569 s
Time spent in additional calculations                            : 2.566662 s
Total time spent                                                 : 82.168015 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8388608
             number of non-zeros in A:      41934848
             number of non-zeros in A (%): 0.000060

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6469736
             size of largest supernode:               6595
             number of non-zeros in L:                427413137
             number of non-zeros in U:                375030341
             number of non-zeros in L+U:              802443478
             gflop   for the numerical factorization: 1102.255025

             gflop/s for the numerical factorization: 64.691544
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.469593 s
Time spent in additional calculations                            : 0.000079 s
Total time spent                                                 : 0.469672 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8388608
             number of non-zeros in A:      41934848
             number of non-zeros in A (%): 0.000060

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6469736
             size of largest supernode:               6595
             number of non-zeros in L:                427413137
             number of non-zeros in U:                375030341
             number of non-zeros in L+U:              802443478
             gflop   for the numerical factorization: 1102.255025

             gflop/s for the numerical factorization: 64.691544
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  dr =   4.881620698071760E-004 Max error =   2.183942786615489E-007
 ===> END


==> poisson_tools/nonhomogen_mesh_nbdiv3_div4-2-1.txt <==
 ===> BEGIN
 self%num_nonzero =                  10112
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                     32
  Min matrix size in theta   =                     64
  Max matrix size in theta   =                     64
  Matrix size tot            =                   2048
  Number of non zeros values =                  10112
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                     32
 Number of domains            =                      3
 Number of poloidal points    =                     16                    32
                    64
 Radial step discretisation   =   3.076923076923077E-002
 Poloidal step discretisation =   0.392699081698724       0.196349540849362     
  9.817477042468103E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  31 %  32 %  33 %  34 %  35 %  38 %  39 %  42 %  43 %  47 %  48 %  50 %  53 %  57 %  67 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000507 s
Time spent in reordering of the initial matrix (reorder)         : 0.008974 s
Time spent in symbolic factorization (symbfct)                   : 0.008060 s
Time spent in data preparations for factorization (parlist)      : 0.000113 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.004085 s
Time spent in allocation of internal data structures (malloc)    : 0.001875 s
Time spent in additional calculations                            : 0.000459 s
Total time spent                                                 : 0.024073 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2048
             number of non-zeros in A:      10112
             number of non-zeros in A (%): 0.241089

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1591
             size of largest supernode:               85
             number of non-zeros in L:                36776
             number of non-zeros in U:                26290
             number of non-zeros in L+U:              63066
             gflop   for the numerical factorization: 0.002142

             gflop/s for the numerical factorization: 0.524399
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000537 s
Time spent in additional calculations                            : 0.000018 s
Total time spent                                                 : 0.000555 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2048
             number of non-zeros in A:      10112
             number of non-zeros in A (%): 0.241089

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1591
             size of largest supernode:               85
             number of non-zeros in L:                36776
             number of non-zeros in U:                26290
             number of non-zeros in L+U:              63066
             gflop   for the numerical factorization: 0.002142

             gflop/s for the numerical factorization: 0.524399
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   3.076923076923077E-002 dtheta =   0.392699081698724      Max error = 
  5.453350619921693E-004
  dr =   3.076923076923077E-002 dtheta =   0.196349540849362      Max error = 
  8.412054242219469E-004
  dr =   3.076923076923077E-002 dtheta =   9.817477042468103E-002 Max error = 
  8.426706960618091E-004
  
 ******* FOR RHS ERROR *******
  dr =   3.076923076923077E-002 dtheta =   0.392699081698724      Max error = 
  2.083227338089589E-002
  dr =   3.076923076923077E-002 dtheta =   0.196349540849362      Max error = 
  2.735948736622545E-002
  dr =   3.076923076923077E-002 dtheta =   9.817477042468103E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                  40704
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                     64
  Min matrix size in theta   =                    128
  Max matrix size in theta   =                    128
  Matrix size tot            =                   8192
  Number of non zeros values =                  40704
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                     64
 Number of domains            =                      3
 Number of poloidal points    =                     32                    64
                   128
 Radial step discretisation   =   1.550387596899225E-002
 Poloidal step discretisation =   0.196349540849362       9.817477042468103E-002
  4.908738521234052E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  42 %  43 %  44 %  46 %  47 %  51 %  52 %  54 %  58 %  60 %  66 %  73 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000809 s
Time spent in reordering of the initial matrix (reorder)         : 0.021715 s
Time spent in symbolic factorization (symbfct)                   : 0.002995 s
Time spent in data preparations for factorization (parlist)      : 0.000441 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.008768 s
Time spent in allocation of internal data structures (malloc)    : 0.002934 s
Time spent in additional calculations                            : 0.001598 s
Total time spent                                                 : 0.039260 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8192
             number of non-zeros in A:      40704
             number of non-zeros in A (%): 0.060654

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6332
             size of largest supernode:               180
             number of non-zeros in L:                187166
             number of non-zeros in U:                147576
             number of non-zeros in L+U:              334742
             gflop   for the numerical factorization: 0.021302

             gflop/s for the numerical factorization: 2.429482
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000449 s
Time spent in additional calculations                            : 0.000015 s
Total time spent                                                 : 0.000464 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8192
             number of non-zeros in A:      40704
             number of non-zeros in A (%): 0.060654

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6332
             size of largest supernode:               180
             number of non-zeros in L:                187166
             number of non-zeros in U:                147576
             number of non-zeros in L+U:              334742
             gflop   for the numerical factorization: 0.021302

             gflop/s for the numerical factorization: 2.429482
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   1.550387596899225E-002 dtheta =   0.196349540849362      Max error = 
  1.433219423174759E-004
  dr =   1.550387596899225E-002 dtheta =   9.817477042468103E-002 Max error = 
  2.092735932546219E-004
  dr =   1.550387596899225E-002 dtheta =   4.908738521234052E-002 Max error = 
  2.080727025539630E-004
  
 ******* FOR RHS ERROR *******
  dr =   1.550387596899225E-002 dtheta =   0.196349540849362      Max error = 
  1.197471337311831E-002
  dr =   1.550387596899225E-002 dtheta =   9.817477042468103E-002 Max error = 
  1.541617529175473E-002
  dr =   1.550387596899225E-002 dtheta =   4.908738521234052E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                 163328
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                    128
  Min matrix size in theta   =                    256
  Max matrix size in theta   =                    256
  Matrix size tot            =                  32768
  Number of non zeros values =                 163328
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    128
 Number of domains            =                      3
 Number of poloidal points    =                     64                   128
                   256
 Radial step discretisation   =   7.782101167315175E-003
 Poloidal step discretisation =   9.817477042468103E-002  4.908738521234052E-002
  2.454369260617026E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  52 %  53 %  54 %  57 %  58 %  60 %  62 %  64 %  72 %  73 %  90 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.003510 s
Time spent in reordering of the initial matrix (reorder)         : 0.099235 s
Time spent in symbolic factorization (symbfct)                   : 0.011953 s
Time spent in data preparations for factorization (parlist)      : 0.001676 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.034508 s
Time spent in allocation of internal data structures (malloc)    : 0.011258 s
Time spent in additional calculations                            : 0.006398 s
Total time spent                                                 : 0.168538 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32768
             number of non-zeros in A:      163328
             number of non-zeros in A (%): 0.015211

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    25259
             size of largest supernode:               366
             number of non-zeros in L:                881994
             number of non-zeros in U:                725488
             number of non-zeros in L+U:              1607482
             gflop   for the numerical factorization: 0.177270

             gflop/s for the numerical factorization: 5.137059
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.001353 s
Time spent in additional calculations                            : 0.000021 s
Total time spent                                                 : 0.001374 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           32768
             number of non-zeros in A:      163328
             number of non-zeros in A (%): 0.015211

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    25259
             size of largest supernode:               366
             number of non-zeros in L:                881994
             number of non-zeros in U:                725488
             number of non-zeros in L+U:              1607482
             gflop   for the numerical factorization: 0.177270

             gflop/s for the numerical factorization: 5.137059
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   7.782101167315175E-003 dtheta =   9.817477042468103E-002 Max error = 
  3.653696518668426E-005
  dr =   7.782101167315175E-003 dtheta =   4.908738521234052E-002 Max error = 
  5.249050805922195E-005
  dr =   7.782101167315175E-003 dtheta =   2.454369260617026E-002 Max error = 
  5.219981692539122E-005
  
 ******* FOR RHS ERROR *******
  dr =   7.782101167315175E-003 dtheta =   9.817477042468103E-002 Max error = 
  5.904845817452221E-003
  dr =   7.782101167315175E-003 dtheta =   4.908738521234052E-002 Max error = 
  7.780469615458832E-003
  dr =   7.782101167315175E-003 dtheta =   2.454369260617026E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                 654336
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                    256
  Min matrix size in theta   =                    512
  Max matrix size in theta   =                    512
  Matrix size tot            =                 131072
  Number of non zeros values =                 654336
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    256
 Number of domains            =                      3
 Number of poloidal points    =                    128                   256
                   512
 Radial step discretisation   =   3.898635477582846E-003
 Poloidal step discretisation =   4.908738521234052E-002  2.454369260617026E-002
  1.227184630308513E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  55 %  57 %  59 %  60 %  62 %  65 %  71 %  77 %  80 %  82 %  89 %  97 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.014966 s
Time spent in reordering of the initial matrix (reorder)         : 0.454815 s
Time spent in symbolic factorization (symbfct)                   : 0.057265 s
Time spent in data preparations for factorization (parlist)      : 0.006527 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.147108 s
Time spent in allocation of internal data structures (malloc)    : 0.042721 s
Time spent in additional calculations                            : 0.029528 s
Total time spent                                                 : 0.752930 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           131072
             number of non-zeros in A:      654336
             number of non-zeros in A (%): 0.003809

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    100989
             size of largest supernode:               527
             number of non-zeros in L:                4285713
             number of non-zeros in U:                3653273
             number of non-zeros in L+U:              7938986
             gflop   for the numerical factorization: 1.688927

             gflop/s for the numerical factorization: 11.480855
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.006054 s
Time spent in additional calculations                            : 0.000055 s
Total time spent                                                 : 0.006109 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           131072
             number of non-zeros in A:      654336
             number of non-zeros in A (%): 0.003809

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    100989
             size of largest supernode:               527
             number of non-zeros in L:                4285713
             number of non-zeros in U:                3653273
             number of non-zeros in L+U:              7938986
             gflop   for the numerical factorization: 1.688927

             gflop/s for the numerical factorization: 11.480855
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   3.898635477582846E-003 dtheta =   4.908738521234052E-002 Max error = 
  9.286792023166512E-006
  dr =   3.898635477582846E-003 dtheta =   2.454369260617026E-002 Max error = 
  1.313142479197893E-005
  dr =   3.898635477582846E-003 dtheta =   1.227184630308513E-002 Max error = 
  1.302326545404853E-005
  
 ******* FOR RHS ERROR *******
  dr =   3.898635477582846E-003 dtheta =   4.908738521234052E-002 Max error = 
  2.933979667229803E-003
  dr =   3.898635477582846E-003 dtheta =   2.454369260617026E-002 Max error = 
  3.967859868803034E-003
  dr =   3.898635477582846E-003 dtheta =   1.227184630308513E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                2619392
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                    512
  Min matrix size in theta   =                   1024
  Max matrix size in theta   =                   1024
  Matrix size tot            =                 524288
  Number of non zeros values =                2619392
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    512
 Number of domains            =                      3
 Number of poloidal points    =                    256                   512
                  1024
 Radial step discretisation   =   1.951219512195122E-003
 Poloidal step discretisation =   2.454369260617026E-002  1.227184630308513E-002
  6.135923151542565E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  61 %  63 %  64 %  65 %  67 %  68 %  69 %  70 %  71 %  73 %  76 %  79 %  82 %  83 %  86 %  89 %  93 %  96 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.063594 s
Time spent in reordering of the initial matrix (reorder)         : 2.108434 s
Time spent in symbolic factorization (symbfct)                   : 0.261785 s
Time spent in data preparations for factorization (parlist)      : 0.023485 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.676174 s
Time spent in allocation of internal data structures (malloc)    : 0.161017 s
Time spent in additional calculations                            : 0.120538 s
Total time spent                                                 : 3.415027 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           524288
             number of non-zeros in A:      2619392
             number of non-zeros in A (%): 0.000953

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    404499
             size of largest supernode:               1513
             number of non-zeros in L:                19675893
             number of non-zeros in U:                17145037
             number of non-zeros in L+U:              36820930
             gflop   for the numerical factorization: 14.376490

             gflop/s for the numerical factorization: 21.261527
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.025012 s
Time spent in additional calculations                            : 0.000055 s
Total time spent                                                 : 0.025067 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           524288
             number of non-zeros in A:      2619392
             number of non-zeros in A (%): 0.000953

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    404499
             size of largest supernode:               1513
             number of non-zeros in L:                19675893
             number of non-zeros in U:                17145037
             number of non-zeros in L+U:              36820930
             gflop   for the numerical factorization: 14.376490

             gflop/s for the numerical factorization: 21.261527
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   1.951219512195122E-003 dtheta =   2.454369260617026E-002 Max error = 
  2.336270017444519E-006
  dr =   1.951219512195122E-003 dtheta =   1.227184630308513E-002 Max error = 
  3.287583830946517E-006
  dr =   1.951219512195122E-003 dtheta =   6.135923151542565E-003 Max error = 
  3.260463198540009E-006
  
 ******* FOR RHS ERROR *******
  dr =   1.951219512195122E-003 dtheta =   2.454369260617026E-002 Max error = 
  1.445341021862464E-003
  dr =   1.951219512195122E-003 dtheta =   1.227184630308513E-002 Max error = 
  1.982248008050658E-003
  dr =   1.951219512195122E-003 dtheta =   6.135923151542565E-003 Max error = 
  0.000000000000000E+000
 self%num_nonzero =               10481664
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                   1024
  Min matrix size in theta   =                   2048
  Max matrix size in theta   =                   2048
  Matrix size tot            =                2097152
  Number of non zeros values =               10481664
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                   1024
 Number of domains            =                      3
 Number of poloidal points    =                    512                  1024
                  2048
 Radial step discretisation   =   9.760858955588092E-004
 Poloidal step discretisation =   1.227184630308513E-002  6.135923151542565E-003
  3.067961575771282E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  62 %  63 %  64 %  65 %  67 %  68 %  69 %  71 %  74 %  76 %  77 %  79 %  80 %  82 %  83 %  85 %  88 %  93 %  96 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.250236 s
Time spent in reordering of the initial matrix (reorder)         : 10.378822 s
Time spent in symbolic factorization (symbfct)                   : 1.186658 s
Time spent in data preparations for factorization (parlist)      : 0.088580 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 3.385798 s
Time spent in allocation of internal data structures (malloc)    : 0.630336 s
Time spent in additional calculations                            : 0.514561 s
Total time spent                                                 : 16.434991 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2097152
             number of non-zeros in A:      10481664
             number of non-zeros in A (%): 0.000238

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1615057
             size of largest supernode:               2109
             number of non-zeros in L:                96607586
             number of non-zeros in U:                83249280
             number of non-zeros in L+U:              179856866
             gflop   for the numerical factorization: 133.878060

             gflop/s for the numerical factorization: 39.541066
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.105086 s
Time spent in additional calculations                            : 0.000058 s
Total time spent                                                 : 0.105144 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           2097152
             number of non-zeros in A:      10481664
             number of non-zeros in A (%): 0.000238

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    1615057
             size of largest supernode:               2109
             number of non-zeros in L:                96607586
             number of non-zeros in U:                83249280
             number of non-zeros in L+U:              179856866
             gflop   for the numerical factorization: 133.878060

             gflop/s for the numerical factorization: 39.541066
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   9.760858955588092E-004 dtheta =   1.227184630308513E-002 Max error = 
  5.867746455390233E-007
  dr =   9.760858955588092E-004 dtheta =   6.135923151542565E-003 Max error = 
  8.221656653262244E-007
  dr =   9.760858955588092E-004 dtheta =   3.067961575771282E-003 Max error = 
  8.147397312363580E-007
  
 ******* FOR RHS ERROR *******
  dr =   9.760858955588092E-004 dtheta =   1.227184630308513E-002 Max error = 
  7.193307032927060E-004
  dr =   9.760858955588092E-004 dtheta =   6.135923151542565E-003 Max error = 
  9.952345713013454E-004
  dr =   9.760858955588092E-004 dtheta =   3.067961575771282E-003 Max error = 
  0.000000000000000E+000
 self%num_nonzero =               41934848
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  T
  Matrix size in r           =                   2048
  Min matrix size in theta   =                   4096
  Max matrix size in theta   =                   4096
  Matrix size tot            =                8388608
  Number of non zeros values =               41934848
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                   2048
 Number of domains            =                      3
 Number of poloidal points    =                   1024                  2048
                  4096
 Radial step discretisation   =   4.881620698071760E-004
 Poloidal step discretisation =   6.135923151542565E-003  3.067961575771282E-003
  1.533980787885641E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  61 %  62 %  63 %  64 %  65 %  66 %  67 %  68 %  69 %  70 %  71 %  72 %  73 %  74 %  75 %  77 %  78 %  79 %  80 %  81 %  82 %  83 %  85 %  86 %  87 %  89 %  90 %  91 %  93 %  95 %  97 %  98 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 1.025131 s
Time spent in reordering of the initial matrix (reorder)         : 51.061401 s
Time spent in symbolic factorization (symbfct)                   : 5.833966 s
Time spent in data preparations for factorization (parlist)      : 0.370859 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 17.354250 s
Time spent in allocation of internal data structures (malloc)    : 2.587122 s
Time spent in additional calculations                            : 2.826193 s
Total time spent                                                 : 81.058922 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8388608
             number of non-zeros in A:      41934848
             number of non-zeros in A (%): 0.000060

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6467598
             size of largest supernode:               6466
             number of non-zeros in L:                436086781
             number of non-zeros in U:                383088707
             number of non-zeros in L+U:              819175488
             gflop   for the numerical factorization: 1117.174718

             gflop/s for the numerical factorization: 64.374705
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.452493 s
Time spent in additional calculations                            : 0.000057 s
Total time spent                                                 : 0.452550 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           8388608
             number of non-zeros in A:      41934848
             number of non-zeros in A (%): 0.000060

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    6467598
             size of largest supernode:               6466
             number of non-zeros in L:                436086781
             number of non-zeros in U:                383088707
             number of non-zeros in L+U:              819175488
             gflop   for the numerical factorization: 1117.174718

             gflop/s for the numerical factorization: 64.374705
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   4.881620698071760E-004 dtheta =   6.135923151542565E-003 Max error = 
  1.473459250167508E-007
  dr =   4.881620698071760E-004 dtheta =   3.067961575771282E-003 Max error = 
  2.058353603118235E-007
  dr =   4.881620698071760E-004 dtheta =   1.533980787885641E-003 Max error = 
  2.039530992981042E-007
  
 ******* FOR RHS ERROR *******
  dr =   4.881620698071760E-004 dtheta =   6.135923151542565E-003 Max error = 
  3.580349485515042E-004
  dr =   4.881620698071760E-004 dtheta =   3.067961575771282E-003 Max error = 
  4.973991921200801E-004
  dr =   4.881620698071760E-004 dtheta =   1.533980787885641E-003 Max error = 
  0.000000000000000E+000
 ===> END


==> poisson_tools/nonhomogen_mesh_nbdiv3_div4-2-1_nonunifpoiss.txt <==
 ===> BEGIN
 self%num_nonzero =                   6304
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                     32
  Min matrix size in theta   =                     16
  Max matrix size in theta   =                     64
  Matrix size tot            =                   1248
  Number of non zeros values =                   6304
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                     32
 Number of domains            =                      3
 Number of poloidal points    =                     16                    32
                    64
 Radial step discretisation   =   3.076923076923077E-002
 Poloidal step discretisation =   0.392699081698724       0.196349540849362     
  9.817477042468103E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  33 %  36 %  38 %  41 %  42 %  47 %  57 %  59 %  62 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000336 s
Time spent in reordering of the initial matrix (reorder)         : 0.004998 s
Time spent in symbolic factorization (symbfct)                   : 0.007838 s
Time spent in data preparations for factorization (parlist)      : 0.000069 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.039020 s
Time spent in allocation of internal data structures (malloc)    : 0.001627 s
Time spent in additional calculations                            : 0.000390 s
Total time spent                                                 : 0.054278 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           1248
             number of non-zeros in A:      6304
             number of non-zeros in A (%): 0.404750

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    954
             size of largest supernode:               60
             number of non-zeros in L:                21755
             number of non-zeros in U:                14983
             number of non-zeros in L+U:              36738
             gflop   for the numerical factorization: 0.001034

             gflop/s for the numerical factorization: 0.026501
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.006370 s
Time spent in additional calculations                            : 0.000076 s
Total time spent                                                 : 0.006446 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           1248
             number of non-zeros in A:      6304
             number of non-zeros in A (%): 0.404750

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    954
             size of largest supernode:               60
             number of non-zeros in L:                21755
             number of non-zeros in U:                14983
             number of non-zeros in L+U:              36738
             gflop   for the numerical factorization: 0.001034

             gflop/s for the numerical factorization: 0.026501
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   3.076923076923077E-002 dtheta =   0.392699081698724      Max error = 
  2.894319266912859E-003
  dr =   3.076923076923077E-002 dtheta =   0.196349540849362      Max error = 
  2.511962913680055E-003
  dr =   3.076923076923077E-002 dtheta =   9.817477042468103E-002 Max error = 
  1.706016283866685E-003
  
 ******* FOR RHS ERROR *******
  dr =   3.076923076923077E-002 dtheta =   0.392699081698724      Max error = 
  0.000000000000000E+000
  dr =   3.076923076923077E-002 dtheta =   0.196349540849362      Max error = 
  0.000000000000000E+000
  dr =   3.076923076923077E-002 dtheta =   9.817477042468103E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                  24288
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                     64
  Min matrix size in theta   =                     32
  Max matrix size in theta   =                    128
  Matrix size tot            =                   4832
  Number of non zeros values =                  24288
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                     64
 Number of domains            =                      3
 Number of poloidal points    =                     32                    64
                   128
 Radial step discretisation   =   1.550387596899225E-002
 Poloidal step discretisation =   0.196349540849362       9.817477042468103E-002
  4.908738521234052E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  43 %  46 %  47 %  48 %  53 %  55 %  56 %  63 %  69 %  80 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.000455 s
Time spent in reordering of the initial matrix (reorder)         : 0.010748 s
Time spent in symbolic factorization (symbfct)                   : 0.001742 s
Time spent in data preparations for factorization (parlist)      : 0.000270 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.005773 s
Time spent in allocation of internal data structures (malloc)    : 0.001766 s
Time spent in additional calculations                            : 0.001109 s
Total time spent                                                 : 0.021863 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           4832
             number of non-zeros in A:      24288
             number of non-zeros in A (%): 0.104025

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    3713
             size of largest supernode:               110
             number of non-zeros in L:                101894
             number of non-zeros in U:                80168
             number of non-zeros in L+U:              182062
             gflop   for the numerical factorization: 0.008563

             gflop/s for the numerical factorization: 1.483230
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000327 s
Time spent in additional calculations                            : 0.000014 s
Total time spent                                                 : 0.000341 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           4832
             number of non-zeros in A:      24288
             number of non-zeros in A (%): 0.104025

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    3713
             size of largest supernode:               110
             number of non-zeros in L:                101894
             number of non-zeros in U:                80168
             number of non-zeros in L+U:              182062
             gflop   for the numerical factorization: 0.008563

             gflop/s for the numerical factorization: 1.483230
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   1.550387596899225E-002 dtheta =   0.196349540849362      Max error = 
  8.155047158378004E-004
  dr =   1.550387596899225E-002 dtheta =   9.817477042468103E-002 Max error = 
  7.507132681645601E-004
  dr =   1.550387596899225E-002 dtheta =   4.908738521234052E-002 Max error = 
  4.979406728762292E-004
  
 ******* FOR RHS ERROR *******
  dr =   1.550387596899225E-002 dtheta =   0.196349540849362      Max error = 
  0.000000000000000E+000
  dr =   1.550387596899225E-002 dtheta =   9.817477042468103E-002 Max error = 
  0.000000000000000E+000
  dr =   1.550387596899225E-002 dtheta =   4.908738521234052E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                  96896
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                    128
  Min matrix size in theta   =                     64
  Max matrix size in theta   =                    256
  Matrix size tot            =                  19328
  Number of non zeros values =                  96896
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    128
 Number of domains            =                      3
 Number of poloidal points    =                     64                   128
                   256
 Radial step discretisation   =   7.782101167315175E-003
 Poloidal step discretisation =   9.817477042468103E-002  4.908738521234052E-002
  2.454369260617026E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  51 %  52 %  53 %  55 %  56 %  61 %  63 %  65 %  68 %  85 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.002148 s
Time spent in reordering of the initial matrix (reorder)         : 0.049643 s
Time spent in symbolic factorization (symbfct)                   : 0.006661 s
Time spent in data preparations for factorization (parlist)      : 0.001024 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.020695 s
Time spent in allocation of internal data structures (malloc)    : 0.006391 s
Time spent in additional calculations                            : 0.004014 s
Total time spent                                                 : 0.090576 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           19328
             number of non-zeros in A:      96896
             number of non-zeros in A (%): 0.025938

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    14874
             size of largest supernode:               235
             number of non-zeros in L:                484704
             number of non-zeros in U:                391612
             number of non-zeros in L+U:              876316
             gflop   for the numerical factorization: 0.071949

             gflop/s for the numerical factorization: 3.476632
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.000910 s
Time spent in additional calculations                            : 0.000020 s
Total time spent                                                 : 0.000930 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           19328
             number of non-zeros in A:      96896
             number of non-zeros in A (%): 0.025938

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    14874
             size of largest supernode:               235
             number of non-zeros in L:                484704
             number of non-zeros in U:                391612
             number of non-zeros in L+U:              876316
             gflop   for the numerical factorization: 0.071949

             gflop/s for the numerical factorization: 3.476632
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   7.782101167315175E-003 dtheta =   9.817477042468103E-002 Max error = 
  2.131709027355377E-004
  dr =   7.782101167315175E-003 dtheta =   4.908738521234052E-002 Max error = 
  2.020842911558685E-004
  dr =   7.782101167315175E-003 dtheta =   2.454369260617026E-002 Max error = 
  1.343766039418881E-004
  
 ******* FOR RHS ERROR *******
  dr =   7.782101167315175E-003 dtheta =   9.817477042468103E-002 Max error = 
  0.000000000000000E+000
  dr =   7.782101167315175E-003 dtheta =   4.908738521234052E-002 Max error = 
  0.000000000000000E+000
  dr =   7.782101167315175E-003 dtheta =   2.454369260617026E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                 383872
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                    256
  Min matrix size in theta   =                    128
  Max matrix size in theta   =                    512
  Matrix size tot            =                  76672
  Number of non zeros values =                 383872
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    256
 Number of domains            =                      3
 Number of poloidal points    =                    128                   256
                   512
 Radial step discretisation   =   3.898635477582846E-003
 Poloidal step discretisation =   4.908738521234052E-002  2.454369260617026E-002
  1.227184630308513E-002
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  50 %  51 %  52 %  54 %  56 %  58 %  61 %  68 %  69 %  70 %  71 %  74 %  82 %  87 %  95 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.008252 s
Time spent in reordering of the initial matrix (reorder)         : 0.231918 s
Time spent in symbolic factorization (symbfct)                   : 0.030847 s
Time spent in data preparations for factorization (parlist)      : 0.004424 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.080741 s
Time spent in allocation of internal data structures (malloc)    : 0.025311 s
Time spent in additional calculations                            : 0.018613 s
Total time spent                                                 : 0.400106 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           76672
             number of non-zeros in A:      383872
             number of non-zeros in A (%): 0.006530

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    59069
             size of largest supernode:               487
             number of non-zeros in L:                2282254
             number of non-zeros in U:                1905694
             number of non-zeros in L+U:              4187948
             gflop   for the numerical factorization: 0.611384

             gflop/s for the numerical factorization: 7.572143
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.003518 s
Time spent in additional calculations                            : 0.000056 s
Total time spent                                                 : 0.003574 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           76672
             number of non-zeros in A:      383872
             number of non-zeros in A (%): 0.006530

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    59069
             size of largest supernode:               487
             number of non-zeros in L:                2282254
             number of non-zeros in U:                1905694
             number of non-zeros in L+U:              4187948
             gflop   for the numerical factorization: 0.611384

             gflop/s for the numerical factorization: 7.572143
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   3.898635477582846E-003 dtheta =   4.908738521234052E-002 Max error = 
  5.546527668243151E-005
  dr =   3.898635477582846E-003 dtheta =   2.454369260617026E-002 Max error = 
  5.324919232219116E-005
  dr =   3.898635477582846E-003 dtheta =   1.227184630308513E-002 Max error = 
  3.499601644296746E-005
  
 ******* FOR RHS ERROR *******
  dr =   3.898635477582846E-003 dtheta =   4.908738521234052E-002 Max error = 
  0.000000000000000E+000
  dr =   3.898635477582846E-003 dtheta =   2.454369260617026E-002 Max error = 
  0.000000000000000E+000
  dr =   3.898635477582846E-003 dtheta =   1.227184630308513E-002 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                1534464
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                    512
  Min matrix size in theta   =                    256
  Max matrix size in theta   =                   1024
  Matrix size tot            =                 306688
  Number of non zeros values =                1534464
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                    512
 Number of domains            =                      3
 Number of poloidal points    =                    256                   512
                  1024
 Radial step discretisation   =   1.951219512195122E-003
 Poloidal step discretisation =   2.454369260617026E-002  1.227184630308513E-002
  6.135923151542565E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  59 %  61 %  62 %  65 %  66 %  70 %  71 %  76 %  77 %  79 %  83 %  85 %  87 %  90 %  95 %  98 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.037580 s
Time spent in reordering of the initial matrix (reorder)         : 1.094782 s
Time spent in symbolic factorization (symbfct)                   : 0.140465 s
Time spent in data preparations for factorization (parlist)      : 0.014752 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 0.369960 s
Time spent in allocation of internal data structures (malloc)    : 0.097685 s
Time spent in additional calculations                            : 0.079781 s
Total time spent                                                 : 1.835005 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           306688
             number of non-zeros in A:      1534464
             number of non-zeros in A (%): 0.001631

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    236360
             size of largest supernode:               981
             number of non-zeros in L:                10867454
             number of non-zeros in U:                9365388
             number of non-zeros in L+U:              20232842
             gflop   for the numerical factorization: 5.489745

             gflop/s for the numerical factorization: 14.838751
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.013909 s
Time spent in additional calculations                            : 0.000057 s
Total time spent                                                 : 0.013966 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           306688
             number of non-zeros in A:      1534464
             number of non-zeros in A (%): 0.001631

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 72
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    236360
             size of largest supernode:               981
             number of non-zeros in L:                10867454
             number of non-zeros in U:                9365388
             number of non-zeros in L+U:              20232842
             gflop   for the numerical factorization: 5.489745

             gflop/s for the numerical factorization: 14.838751
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   1.951219512195122E-003 dtheta =   2.454369260617026E-002 Max error = 
  1.405691644862372E-005
  dr =   1.951219512195122E-003 dtheta =   1.227184630308513E-002 Max error = 
  1.357833562121158E-005
  dr =   1.951219512195122E-003 dtheta =   6.135923151542565E-003 Max error = 
  8.918137790026037E-006
  
 ******* FOR RHS ERROR *******
  dr =   1.951219512195122E-003 dtheta =   2.454369260617026E-002 Max error = 
  0.000000000000000E+000
  dr =   1.951219512195122E-003 dtheta =   1.227184630308513E-002 Max error = 
  0.000000000000000E+000
  dr =   1.951219512195122E-003 dtheta =   6.135923151542565E-003 Max error = 
  0.000000000000000E+000
 self%num_nonzero =                6123008
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                   1024
  Min matrix size in theta   =                    512
  Max matrix size in theta   =                   2048
  Matrix size tot            =                1224192
  Number of non zeros values =                6123008
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                   1024
 Number of domains            =                      3
 Number of poloidal points    =                    512                  1024
                  2048
 Radial step discretisation   =   9.760858955588092E-004
 Poloidal step discretisation =   1.227184630308513E-002  6.135923151542565E-003
  3.067961575771282E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  62 %  63 %  65 %  66 %  68 %  69 %  72 %  73 %  74 %  76 %  77 %  79 %  80 %  81 %  84 %  87 %  91 %  95 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.144909 s
Time spent in reordering of the initial matrix (reorder)         : 5.373590 s
Time spent in symbolic factorization (symbfct)                   : 0.629329 s
Time spent in data preparations for factorization (parlist)      : 0.052319 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 1.685320 s
Time spent in allocation of internal data structures (malloc)    : 0.358809 s
Time spent in additional calculations                            : 0.344386 s
Total time spent                                                 : 8.588662 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           1224192
             number of non-zeros in A:      6123008
             number of non-zeros in A (%): 0.000409

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    944995
             size of largest supernode:               1971
             number of non-zeros in L:                49869165
             number of non-zeros in U:                42250007
             number of non-zeros in L+U:              92119172
             gflop   for the numerical factorization: 43.994900

             gflop/s for the numerical factorization: 26.104777
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.056394 s
Time spent in additional calculations                            : 0.000060 s
Total time spent                                                 : 0.056454 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           1224192
             number of non-zeros in A:      6123008
             number of non-zeros in A (%): 0.000409

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    944995
             size of largest supernode:               1971
             number of non-zeros in L:                49869165
             number of non-zeros in U:                42250007
             number of non-zeros in L+U:              92119172
             gflop   for the numerical factorization: 43.994900

             gflop/s for the numerical factorization: 26.104777
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   9.760858955588092E-004 dtheta =   1.227184630308513E-002 Max error = 
  3.551975267024332E-006
  dr =   9.760858955588092E-004 dtheta =   6.135923151542565E-003 Max error = 
  3.440719880565268E-006
  dr =   9.760858955588092E-004 dtheta =   3.067961575771282E-003 Max error = 
  2.252596028373688E-006
  
 ******* FOR RHS ERROR *******
  dr =   9.760858955588092E-004 dtheta =   1.227184630308513E-002 Max error = 
  0.000000000000000E+000
  dr =   9.760858955588092E-004 dtheta =   6.135923151542565E-003 Max error = 
  0.000000000000000E+000
  dr =   9.760858955588092E-004 dtheta =   3.067961575771282E-003 Max error = 
  0.000000000000000E+000
 self%num_nonzero =               24487936
  
 ******* MATRIX CHARACTERISTICS FOR POISSON SOLVER *******
  Uniform Poisson solver     =  F
  Matrix size in r           =                   2048
  Min matrix size in theta   =                   1024
  Max matrix size in theta   =                   4096
  Matrix size tot            =                4896768
  Number of non zeros values =               24487936
  
  
 ******* MESH CHARACTERISTICS *******
 Non-uniform mesh             =  T
 Number of radial points      =                   2048
 Number of domains            =                      3
 Number of poloidal points    =                   1024                  2048
                  4096
 Radial step discretisation   =   4.881620698071760E-004
 Poloidal step discretisation =   6.135923151542565E-003  3.067961575771282E-003
  1.533980787885641E-003
  
=== PARDISO is running in In-Core mode, because iparam(60)=1 and there is enough RAM for In-Core ===
Percentage of computed non-zeros for LL^T factorization
 0 %  1 %  2 %  3 %  4 %  5 %  6 %  7 %  8 %  9 %  10 %  11 %  12 %  13 %  14 %  15 %  16 %  17 %  18 %  19 %  20 %  21 %  22 %  23 %  24 %  25 %  26 %  27 %  28 %  29 %  30 %  31 %  32 %  33 %  34 %  35 %  36 %  37 %  38 %  39 %  40 %  41 %  42 %  43 %  44 %  45 %  46 %  47 %  48 %  49 %  50 %  51 %  52 %  53 %  54 %  55 %  56 %  57 %  58 %  59 %  60 %  61 %  62 %  63 %  64 %  65 %  66 %  67 %  68 %  69 %  70 %  71 %  72 %  74 %  75 %  76 %  78 %  80 %  82 %  83 %  85 %  87 %  89 %  92 %  94 %  96 %  97 %  99 %  100 % 
 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===
The local (internal) PARDISO version is                          : 103911000
1-based array indexing is turned ON
PARDISO double precision computation is turned ON
METIS algorithm at reorder step is turned ON
Scaling is turned ON
Matching is turned ON
Single-level factorization algorithm is turned ON


Summary: ( starting phase is reordering, ending phase is factorization )
================

Times:
======
Time spent in calculations of symmetric matrix portrait (fulladj): 0.592067 s
Time spent in reordering of the initial matrix (reorder)         : 26.384425 s
Time spent in symbolic factorization (symbfct)                   : 3.093592 s
Time spent in data preparations for factorization (parlist)      : 0.216072 s
Time spent in copying matrix to internal data structure (A to LU): 0.000000 s
Time spent in factorization step (numfct)                        : 8.114492 s
Time spent in allocation of internal data structures (malloc)    : 1.446607 s
Time spent in additional calculations                            : 1.810982 s
Total time spent                                                 : 41.658237 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           4896768
             number of non-zeros in A:      24487936
             number of non-zeros in A (%): 0.000102

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    3785104
             size of largest supernode:               3875
             number of non-zeros in L:                227965543
             number of non-zeros in U:                197730321
             number of non-zeros in L+U:              425695864
             gflop   for the numerical factorization: 382.175538

             gflop/s for the numerical factorization: 47.097900
 PARDISO ierror =                      0

 local PARDISO version is 103911000

=== PARDISO: solving a real nonsymmetric system ===


Summary: ( solution phase )
================

Times:
======
Time spent in direct solver at solve step (solve)                : 0.244222 s
Time spent in additional calculations                            : 0.000061 s
Total time spent                                                 : 0.244283 s

Statistics:
===========
< Parallel Direct Factorization with number of processors: > 8
< Numerical Factorization with BLAS3 and O(n) synchronization >

< Linear system Ax = b >
             number of equations:           4896768
             number of non-zeros in A:      24487936
             number of non-zeros in A (%): 0.000102

             number of right-hand sides:    1

< Factors L and U >
             number of columns for each panel: 192
             number of independent subgraphs:  0
< Preprocessing with state of the art partitioning metis>
             number of supernodes:                    3785104
             size of largest supernode:               3875
             number of non-zeros in L:                227965543
             number of non-zeros in U:                197730321
             number of non-zeros in L+U:              425695864
             gflop   for the numerical factorization: 382.175538

             gflop/s for the numerical factorization: 47.097900
 PARDISO ierror =                      0

 PARDISO ierror =                      0
  
 ******* FOR UNKNOWN ERROR *******
  dr =   4.881620698071760E-004 dtheta =   6.135923151542565E-003 Max error = 
  8.912340441202815E-007
  dr =   4.881620698071760E-004 dtheta =   3.067961575771282E-003 Max error = 
  8.645544575802688E-007
  dr =   4.881620698071760E-004 dtheta =   1.533980787885641E-003 Max error = 
  5.658927992868712E-007
  
 ******* FOR RHS ERROR *******
  dr =   4.881620698071760E-004 dtheta =   6.135923151542565E-003 Max error = 
  0.000000000000000E+000
  dr =   4.881620698071760E-004 dtheta =   3.067961575771282E-003 Max error = 
  0.000000000000000E+000
  dr =   4.881620698071760E-004 dtheta =   1.533980787885641E-003 Max error = 
  0.000000000000000E+000
 ===> END


==> poisson_tools/rhs_poiss_interpol_Nr32to2048_uniformpoiss.dat <==
 0.3076923077E-01 0.3926990817E+00 0.1963495408E+00 0.9817477042E-01 0.1972286237E-04 0.2590247325E-04 0.0000000000E+00
 0.1550387597E-01 0.1963495408E+00 0.9817477042E-01 0.4908738521E-01 0.2878363890E-05 0.3705588677E-05 0.0000000000E+00
 0.7782101167E-02 0.9817477042E-01 0.4908738521E-01 0.2454369261E-01 0.3576039496E-06 0.4711937874E-06 0.0000000000E+00
 0.3898635478E-02 0.4908738521E-01 0.2454369261E-01 0.1227184630E-01 0.4459460905E-07 0.6030892497E-07 0.0000000000E+00
 0.1951219512E-02 0.2454369261E-01 0.1227184630E-01 0.6135923152E-02 0.5502785568E-08 0.7546928764E-08 0.0000000000E+00
 0.9760858956E-03 0.1227184630E-01 0.6135923152E-02 0.3067961576E-02 0.6853377782E-09 0.9482034435E-09 0.0000000000E+00
 0.4881620698E-03 0.6135923152E-02 0.3067961576E-02 0.1533980788E-02 0.8532051821E-10 0.1185313249E-09 0.0000000000E+00


==> poisson_tools/unknown_poiss_interpol_Nr32to2048_nonuniformpoiss.dat <==
32   0.3076923077E-01 0.3926990817E+00 0.1963495408E+00 0.9817477042E-01 0.2894319267E-02 0.2511962914E-02 0.1706016284E-02
64   0.1550387597E-01 0.1963495408E+00 0.9817477042E-01 0.4908738521E-01 0.8155047158E-03 0.7507132682E-03 0.4979406729E-03
128  0.7782101167E-02 0.9817477042E-01 0.4908738521E-01 0.2454369261E-01 0.2131709027E-03 0.2020842912E-03 0.1343766039E-03
256  0.3898635478E-02 0.4908738521E-01 0.2454369261E-01 0.1227184630E-01 0.5546527668E-04 0.5324919232E-04 0.3499601644E-04
512  0.1951219512E-02 0.2454369261E-01 0.1227184630E-01 0.6135923152E-02 0.1405691645E-04 0.1357833562E-04 0.8918137790E-05
1024 0.9760858956E-03 0.1227184630E-01 0.6135923152E-02 0.3067961576E-02 0.3551975267E-05 0.3440719881E-05 0.2252596028E-05
2048 0.4881620698E-03 0.6135923152E-02 0.3067961576E-02 0.1533980788E-02 0.8912340441E-06 0.8645544576E-06 0.5658927993E-06


==> poisson_tools/unknown_poiss_interpol_Nr32to2048_uniformpoiss.dat <==
32   0.3076923077E-01 0.3926990817E+00 0.1963495408E+00 0.9817477042E-01 0.5453350620E-03 0.8412054242E-03 0.8426706961E-03
64   0.1550387597E-01 0.1963495408E+00 0.9817477042E-01 0.4908738521E-01 0.1433219423E-03 0.2092735933E-03 0.2080727026E-03
128  0.7782101167E-02 0.9817477042E-01 0.4908738521E-01 0.2454369261E-01 0.3653696519E-04 0.5249050806E-04 0.5219981693E-04
256  0.3898635478E-02 0.4908738521E-01 0.2454369261E-01 0.1227184630E-01 0.9286792023E-05 0.1313142479E-04 0.1302326545E-04
512  0.1951219512E-02 0.2454369261E-01 0.1227184630E-01 0.6135923152E-02 0.2336270082E-05 0.3287583864E-05 0.3260463229E-05
1024 0.9760858956E-03 0.1227184630E-01 0.6135923152E-02 0.3067961576E-02 0.5867746702E-06 0.8221656733E-06 0.8147397375E-06
2048 0.4881620698E-03 0.6135923152E-02 0.3067961576E-02 0.1533980788E-02 0.1473460118E-06 0.2058353958E-06 0.2039531317E-06

